On the Stellar Kinematics and Mass of the Virgo Ultra-Diffuse Galaxy VCC 1287

Here, we present a kinematical analysis of the Virgo cluster ultra-diffuse galaxy (UDG) VCC 1287 based on data taken with the Keck Cosmic Web Imager (KCWI). We confirm VCC 1287's association both with the Virgo cluster and its globular cluster (GC) system, measuring a recessional velocity of $1116 \pm 2\ \mathrm{km\ s^{-1}}$. We measure a stellar velocity dispersion ($19 \pm 6\ \mathrm{km\ s^{-1}}$) and infer both a dynamical mass ($1.11^{+0.81}_{-0.81} \times 10^{9} \ \mathrm{M_{\odot}}$) and mass to light ratio ($13^{+11}_{-11}$) within the half light radius (4.4 kpc). This places VCC 1287 slightly above the well established relation for normal galaxies, with a higher mass to light ratio for its dynamical mass than normal galaxies. We use our dynamical mass, and an estimate of GC system richness, to place VCC 1287 on the GC number -- dynamical mass relation, finding good agreement with a sample of normal galaxies. Based on a total halo mass derived from GC counts, we then infer that VCC 1287 likely resides in a cored or low concentration dark matter halo. Based on the comparison of our measurements to predictions from simulations, we find that strong stellar feedback and/or tidal effects are plausibly the dominant mechanisms in the formation of VCC 1287. Finally, we compare our measurement of the dynamical mass with those for other UDGs. These dynamical mass estimates suggest relatively massive halos and a failed galaxy origin for at least some UDGs.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
